Super-Resolution Radar

In this paper we study the identification of a time-varying linear system from its response to a known input signal. More specifically, we consider systems whose response to the input signal is given by a weighted superposition of delayed and Doppler shifted versions of the input. This problem arises in a multitude of applications such as wireless communications and radar imaging. Due to practical constraints, the input signal has finite bandwidth B, and the received signal is observed over a finite time interval of length T only. This gives rise to a delay and Doppler resolution of 1/B and 1/T. We show that this resolution limit can be overcome, i.e., we can exactly recover the continuous delay-Doppler pairs and the corresponding attenuation factors, by solving a convex optimization problem. This result holds provided that the distance between the delay-Doppler pairs is at least 2.37/B in time or 2.37/T in frequency. Furthermore, this result allows the total number of delay-Doppler pairs to be linear up to a log-factor in BT, the dimensionality of the response of the system, and thereby the limit for identifiability. Stated differently, we show that we can estimate the time-frequency components of a signal that is S-sparse in the continuous dictionary of time-frequency shifts of a random window function, from a number of measurements, that is linear up to a log-factor in S.

==> fig/resultsSRF_1.dat <==
5.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
3.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
2.500000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.500000000000000000e+01 8.333333333333334952e-03 0.000000000000000000e+00
1.000000000000000000e+01 7.499999999999999722e-02 0.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000056e-01 0.000000000000000000e+00
3.000000000000000000e+00 9.166666666666667407e-02 0.000000000000000000e+00


==> fig/resultsSRF_16.dat <==
5.000000000000000000e+01 1.200161301966922611e+00 0.000000000000000000e+00
4.000000000000000000e+01 2.569832538315224291e+00 0.000000000000000000e+00
3.000000000000000000e+01 3.029615048988894888e+00 0.000000000000000000e+00
2.500000000000000000e+01 3.543778842789528483e+00 0.000000000000000000e+00
2.000000000000000000e+01 3.741757082903028220e+00 3.056985539756080714e-02
1.500000000000000000e+01 3.852966820825987071e+00 2.231859823521847863e-02
1.000000000000000000e+01 4.893111052559522278e+00 7.733810368466574880e-01
5.000000000000000000e+00 5.220587725365419374e+00 1.320280255667031222e+00
3.000000000000000000e+00 6.182093740854134545e+00 1.716674117665280663e+00


==> fig/resultsSRF_4.dat <==
5.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
3.000000000000000000e+01 1.239189987206334304e-01 0.000000000000000000e+00
2.500000000000000000e+01 5.974242501292464924e-01 0.000000000000000000e+00
2.000000000000000000e+01 1.165666001385346595e+00 0.000000000000000000e+00
1.500000000000000000e+01 1.228716479502609760e+00 0.000000000000000000e+00
1.000000000000000000e+01 1.635881743794359577e+00 1.372024081227350145e-01
5.000000000000000000e+00 1.775274096894464693e+00 4.914798826538693821e-01
3.000000000000000000e+00 2.132696393318620931e+00 6.548741602441403575e-01

